Local Second-Order Limit Dynamics of the Alternating Direction Method of Multipliers for Semidefinite Programming

The alternating direction method of multipliers (ADMM) is widely used for solving large-scale semidefinite programs (SDPs), yet on instances with multiple primal-dual optimal solution pairs, it often enters prolonged slow-convergence regions where the Karush-Kuhn-Tucker (KKT) residuals nearly stall. To explain and predict the fine-grained dynamical behavior inside these regions, we develop a local second-order limit dynamics framework for ADMM near an arbitrary KKT point -- not necessarily the eventual limit point of the iterates. Assuming the existence of a strictly complementary primal-dual solution pair, we derive a second-order local expansion of the ADMM dynamics by leveraging a refined and simplified variational characterization of the (parabolic) second-order directional derivative of the PSD projection operator. This expansion reveals a closed convex cone of directions along which the local first-order update vanishes, and it induces a second-order limit map that governs the persistent drift after transient effects are filtered out. We characterize fundamental properties of this mapping, including its kernel, range, and continuity. A primal-dual decoupling further yields a clean scaling law for the effect of the penalty parameter in ADMM. We connect these properties to second-order dynamical features of ADMM, including fixed points, almost-invariant sets, and microscopic phases. Three empirical phenomena in slow-convergence regions are then explained or predicted: (i) angles between consecutive iterate differences are small yet nonzero, except for sparse spikes; (ii) primal and dual infeasibilities are insensitive to penalty-parameter updates; and (iii) iterates can be transiently trapped in a low-dimensional subspace for an extended period. Extensive numerical experiments on the Mittelmann dataset corroborate our theoretical predictions.

==> acceleration/figs/texture/log.txt <==
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
{Unrecognized function or variable 'fig_width'.

Error in <a href="matlab:matlab.lang.internal.introspective.errorDocCallback('plot_sig_wave>draw_four_items', '/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m', 88)" style="font-weight:bold">plot_sig_wave>draw_four_items</a> (<a href="matlab: opentoline('/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m',88,0)">line 88</a>)
    f = figure('Position', [100, 100, fig_width, fig_height], 'Visible', 'on');
                                      ^^^^^^^^^
Error in <a href="matlab:matlab.lang.internal.introspective.errorDocCallback('plot_sig_wave', '/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m', 56)" style="font-weight:bold">plot_sig_wave</a> (<a href="matlab: opentoline('/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m',56,0)">line 56</a>)
        draw_four_items(draw_data, img_name);
        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^
} 
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
<a href="matlab: opentoline('/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m',93,1)">93  </a>    X_diff_norm_list = draw_data.forward.X_diff_norm_list;
length(sig_list)

ans =

        5001

if system_dependent('IsDebugMode')==1, dbcont; end
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot_sig_wave
{Error using <a href="matlab:matlab.lang.internal.introspective.errorDocCallback('exist')" style="font-weight:bold">exist</a>
The first input to exist must be a string scalar or character vector.

Error in <a href="matlab:matlab.lang.internal.introspective.errorDocCallback('plot_sig_wave', '/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m', 26)" style="font-weight:bold">plot_sig_wave</a> (<a href="matlab: opentoline('/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m',26,0)">line 26</a>)
    if ~exist(output_figs_path, "dir")
        ^^^^^^^^^^^^^^^^^^^^^^^^^^^^^^
} 
plot_sig_wave
<a href="matlab: opentoline('/n/home12/ksc19/2025-field/codes/sig-wave/plot_sig_wave.m',26,1)">26  </a>    if ~exist(output_figs_path, "dir")
if system_dependent('IsDebugMode')==1, dbquit; end
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: 1et2048 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1et2048/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: 1tc2048 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1tc2048/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: cancer100 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/cancer100/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: cnhil10 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/cnhil10/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: foot 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/foot/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G40mb 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G40mb/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G48mb 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G48mb/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G48mc 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G48mc/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: hand 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/hand/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neosfbr25 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neosfbr25/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neosfbr30e8 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neosfbr30e8/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu1g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu1g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu2g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu2g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu3g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu3g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: r12000 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/r12000/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: swissroll 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/swissroll/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: texture 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/texture/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: 1et2048 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1et2048/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: 1tc2048 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1tc2048/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: cancer100 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/cancer100/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: cnhil10 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/cnhil10/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: foot 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/foot/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G40mb 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G40mb/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G48mb 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G48mb/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G48mc 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G48mc/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: hand 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/hand/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neosfbr25 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neosfbr25/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neosfbr30e8 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neosfbr30e8/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu1g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu1g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu2g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu2g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu3g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu3g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: r12000 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/r12000/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: swissroll 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/swissroll/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: texture 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/texture/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot_sig_wave
plot sig wave... type: 1dc1024 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1dc1024/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: 1et2048 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1et2048/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: 1tc2048 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/1tc2048/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: cancer100 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/cancer100/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: cnhil10 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/cnhil10/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: foot 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/foot/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G40mb 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G40mb/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G48mb 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G48mb/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: G48mc 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/G48mc/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: hand 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/hand/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neosfbr25 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neosfbr25/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neosfbr30e8 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neosfbr30e8/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu1g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu1g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu2g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu2g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: neu3g 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/neu3g/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: r12000 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/r12000/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: swissroll 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/swissroll/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000
plot sig wave... type: texture 

Loaded /n/netscratch/hankyang_lab/Lab/ksc19/2025-field/codes/sig-wave/data/texture/sig-wave/draw_data_Ampl=10_N=20000.mat: Ampl=10, N=20000

